Extreme Multilabel Classification for Specialist Doctor Recommendation with Implicit Feedback and Limited Patient Metadata

Recommendation Systems (RS) are often used to address the issue of medical doctor referrals. However, these systems require access to patient feedback and medical records, which may not always be available in real-world scenarios. Our research focuses on medical referrals and aims to predict recommendations in different specialties of physicians for both new patients and those with a consultation history. We use Extreme Multilabel Classification (XML), commonly employed in text-based classification tasks, to encode available features and explore different scenarios. While its potential for recommendation tasks has often been suggested, this has not been thoroughly explored in the literature. Motivated by the doctor referral case, we show how to recast a traditional recommender setting into a multilabel classification problem that current XML methods can solve. Further, we propose a unified model leveraging patient history across different specialties. Compared to state-of-the-art RS using the same features, our approach consistently improves standard recommendation metrics up to approximately $10\%$ for patients with a previous consultation history. For new patients, XML proves better at exploiting available features, outperforming the benchmark in favorable scenarios, with particular emphasis on recall metrics. Thus, our approach brings us one step closer to creating more effective and personalized doctor referral systems. Additionally, it highlights XML as a promising alternative to current hybrid or content-based RS, while identifying key aspects to take into account when using XML for recommendation tasks.

==> Figures/int_docspec_cnt.csv <==
doctor_spec,Unnamed: 0,Patient,Doctor,patient_sex,patient_age,doctor_sex,doctor_age
 Anesthesiology,37073,37073,37073,37073,37073,37073,37073
 Cardiology,428840,428840,428840,428840,428840,428840,428840
 Dentistry,45246,45246,45246,45246,45246,45246,45246
 Gastroenterology,233198,233198,233198,233198,233198,233198,233198
 General Surgery,112337,112337,112337,112337,112337,112337,112337
 Internal Medicine,367343,367343,367343,367343,367343,367343,367343
 Obstetrics and Gynecology,436538,436538,436538,436538,436538,436538,436538
 Ophthalmology,416839,416839,416839,416839,416839,416839,416839
 Orthopedics,432265,432265,432265,432265,432265,432265,432265
 Otolaryngology (ENT),380756,380756,380756,380756,380756,380756,380756
 Pediatrics,364772,364772,364772,364772,364772,364772,364772
 Radiodiagnostics,612137,612137,612137,612137,612137,612137,612137


==> Figures/int_docspec_unique.csv <==
doctor_spec,Unnamed: 0,Patient,Doctor,patient_sex,patient_age,doctor_sex,doctor_age
 Anesthesiology,37073,30919,60,2,12,2,5
 Cardiology,428840,192455,36,2,12,2,5
 Dentistry,45246,10529,41,2,12,2,4
 Gastroenterology,233198,95052,44,2,12,2,4
 General Surgery,112337,44199,48,2,12,2,5
 Internal Medicine,367343,160475,140,2,12,2,7
 Obstetrics and Gynecology,436538,107513,86,2,12,2,4
 Ophthalmology,416839,185914,88,2,12,2,5
 Orthopedics,432265,163455,61,2,12,2,5
 Otolaryngology (ENT),380756,135694,50,2,12,2,5
 Pediatrics,364772,98355,70,2,10,2,6
 Radiodiagnostics,612137,296543,38,2,12,2,5


==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

